Collective Model Intelligence Requires Compatible Specialization

In this work, we explore the limitations of combining models by averaging intermediate features, referred to as model merging, and propose a new direction for achieving collective model intelligence through what we call compatible specialization. Current methods for model merging, such as parameter and feature averaging, struggle to effectively combine specialized models due to representational divergence during fine-tuning. As models specialize to their individual domains, their internal feature representations become increasingly incompatible, leading to poor performance when attempting to merge them for new tasks. We analyze this phenomenon using centered kernel alignment (CKA) and show that as models specialize, the similarity in their feature space structure diminishes, hindering their capacity for collective use. To address these challenges, we investigate routing-based merging strategies, which offer more flexible methods for combining specialized models by dynamically routing across different layers. This allows us to improve on existing methods by combining features from multiple layers rather than relying on fixed, layer-wise combinations. However, we find that these approaches still face limitations when layers within models are representationally incompatible. Our findings highlight the importance of designing new approaches for model merging that operate on well-defined input and output spaces, similar to how humans communicate through language rather than intermediate neural activations.

==> notes.txt <==
Introduction 

Bullet Points
\begin{itemize}
    \item What is merging and why do we care about merging?
    \pulkit - human society as inspiration collective intelligence 
    \begin{itemize}
        \item Collection of specialized models are being hosted online, how do we leverage them to solve a new task? - and why should we consider this paradigm
        \item{Performance} with limited samples of a new task, if different models can solve the sub-tasks then ideally we can obtain a better solution via merging than finetuning a new model on the few samples. 
        \item{Privacy} If organizations train models on sensitive information that they aren't willing to share yet they are willing to share their models, like Meta's llama, then merging is needed to merge skills. 
    \end{itemize}
\end{itemize}
\item What is the current paradigm to merge models? \pulkit - it has been done to reduce memory footprint - but our question is how can this be used to be more capable. The current paradigm is not good 
\begin{itemize}
    \item Parameter Averaging
        \begin{itemize}
            \item Linear Interpolation  
            \item Spherical Interpolation 
            \item Ties 
            \item DARE 
            \item MoE Upcycling
        \end{itemize}
\end{itemize}
The purpose of this work is to investigate the following question: 
What is important for effective model merging?
\begin{itemize}
    \item More degrees of freedom to search is better for merging but we hitting a plateau.
        \begin{itemize}
             \item Show that routing is better than merging
             \item full layer router is better than one router. 
             \item Routing multiple layers is even better but it plateaus - why?
        \end{itemize}
    \item On the importance of representational compatibility
    \begin{itemize}
        \item Different layers are not representationally compatible as well, preventing from more sophisticated cross layer merging. 
        In addition,
        \item However overly specialized models are not representationally compatible. 
        \item There is a tradeoff between representational similarity and specialization with current approach of finetuning. 
    \end{itemize} 
\end{itemize}
Perspectives 
\begin{itemize}
    \item Limitations in performance to direct finetuning
    \item We need a way to ensure representations are compatible despite models having specializations. 
    \item We need to be able to better decompose models to allow for more flexible routing - having more fine grained specialized models is better. 
    \item One option is to have collection of specialized models that operate on language space and we route their inputs / outputs. 
    \item Need to investigate more sophisticated routing methods - currently we depend on monotonic decrease in loss. 
\end{itemize}



\section{Current Limitations and Perspectives on Future Directions} \label{sec:position}

\begin{itemize}
    \item \textbf{Finetuning vs Merging:}
    \begin{itemize}
        \item Our experiments and those of others consistently show that finetuning outperforms merging techniques, especially when applied to challenging, cross-domain tasks.
        \item Finetuning allows models to adapt to specific tasks more effectively, while merging suffers from inherent limitations in combining models' internal representations.
    \end{itemize}
    \input{ModelMerging/tables/merging_vs_ft}
    \item \textbf{Limitations of Merging in Latent Space:}
    \begin{itemize}
        \item Merging models in latent space encounters significant challenges due to the representational bottleneck. 
        \item As models specialize, their representations diverge, making it difficult to align them in the latent space.
        \item Solving this issue in latent space would require imposing a structure that models must adhere to as they specialize—a challenge that remains unsolved.
    \end{itemize}

    \item \textbf{Shifting Focus to Input/Output Space:}
    \begin{itemize}
        \item Based on these observations, we argue that merging in latent space is not scalable. Instead, we propose focusing on routing models in well-characterized input and output spaces.
        \item Current routing methods rely on linear interpolation of expert outputs, which assumes smooth loss landscapes that may not hold in practice.
        \item Furthermore, for routing to scale with the number of experts, the router must have knowledge of each expert’s specialization, a requirement that becomes more pressing as the system grows.
    \end{itemize}

    \item \textbf{Towards a Characterizable and Documented Modular System:}
    \begin{itemize}
        \item We envision a more sophisticated system where modules operate in a characterizable space, such as language, and where each module's functionality is well-documented.
        \item This would enable users to upload new models or tasks, seamlessly integrating them into the system by leveraging the structured and documented nature of the modules.
    \end{itemize}
\end{itemize}



\input{ModelMerging/figures/future}



\section{Related Works - should I just weave this in intro?}
\lab{don't know if this should remain as a separate section, but I do think these citations could be good when introducing all these concepts in the intro}
Papers talking about collective intelligence 
\begin{itemize}
    \item \citep{ferreira2024organizing} \citep{ha2022collective} \citep{raffel2023building}
\end{itemize}
Papers talking about parameter merging 
\begin{itemize}
    \item \citep{wortsman2022model} \citep{ilharco2022editing} \citep{matena2022merging} \citep{yadav2024ties} \citep{yu2024language}
\end{itemize}

Papers talking about MoE Merging
\begin{itemize}
    \item \citep{yadav2024survey} \citep{sukhbaatar2024branch} \citep{tang2024merging}
\end{itemize}




----------------

\section{Introduction }
In nature, organisms often come together to form collectives—whether in bee colonies or human societies—where individuals tend to specialize, providing greater value to the whole. We aim to realize a similar paradigm in machine learning, where multiple models can work in tandem to solve new tasks. Such a paradigm would allow individual users to contribute specialized models, thereby expanding the capabilities of the entire collective. This requires two key components: a method to leverage the capabilities of two or more models and a router to selectively choose models and route information according to the current task. In our work, we investigate the former through the lens of latent-based model merging.

Traditionally, model merging seeks to compress the specialized knowledge of multiple models into a single one, typically through some form of weight aggregation. This provides a parameter-efficient framework that has shown reasonable performance\lab{cite, cite?}. Moreover, the merged model often serves as a good initialization for further fine-tuning. However, at scale, if we aim to continuously incorporate the capabilities of newly uploaded models, this parameter-efficient compression becomes a fundamental bottleneck. Therefore, we argue for the need for scalable merging strategies.

Motivated by scalability and capability, we explore model merging through routing. In this approach, we preserve the individual models and introduce a router model that learns to combine outputs from different layers of different models. Related work has explored a similar direction through the lens of Mixture of Experts (MoE) models, where a router directs sub-models, referred to as experts \lab{citations needed here}. However, in most MoE models, the experts at each layer come from the same layer of the individual models, i.e., layer $l$ of the MoE routes to the MLP blocks from layer $l$ of the base models. We find that we can achieve a performance improvement if we allow routing to experts from adjacent layers of the base models as well. Unfortunately, we observe a performance ceiling—layers that are too far apart are often incompatible and cannot be used effectively together.

Through representational analysis \lab{What is this exactly?}, we demonstrate that effective model merging is correlated with representational compatibility. In the aforementioned result, we find that layers become less representationally compatible the farther apart they are \lab{i.e., layer $l$ from model 1 and layer $k$ from model 2 and $l<<k$?}, which presents a fundamental limitation on how much we can decompose a model and explore various routing configurations that can pool knowledge and computation from different locations of a model. Additionally, we observe that as models become more specialized to a particular task, they become less effective when used collectively. We posit that this is due to reduced representational compatibility. Ideally, we would want highly specialized models, which excel at solving sub-tasks, to contribute more effectively to the collective. \lab{this is a pretty fundamental trade-off--emphasize more clearly?}

Based on our experiments, which include both in-domain merging (merging two coding models to adapt to new coding tasks) and cross-domain experiments (merging a math and coding model to adapt to tasks requiring both skills), we find that the current paradigm of pretraining and fine-tuning models presents representational bottlenecks \lab{this term is not defined? assuming you mean representations become incompatible?} that hinder effective collective usage. 

We observe that fine-tuning a single model on the new task outperforms the tested merging methods \lab{with and without some task-specific fine-tuning of the experts?}. Therefore, we conclude that current approaches to model merging are fundamentally limited and not yet practical. We propose two concrete challenges that must be addressed to realize true collective intelligence \lab{this term comes a bit out of the blue for me}. First, we need greater representational flexibility \lab{seems like compatibility was the focus up until this point while flexibility is new?} within models, allowing for more degrees of freedom when decomposing and routing across sub-models. Second, we need representational compatibility across different specialized models. To this end, we present a more opinionated perspective on one possible path toward achieving collective intelligence.

------------

We view routing as a general-purpose method to \textbf{coordinate} sub-models, and we extend prior work by exploring more complex routing schemes that combine outputs from different layers across multiple models. While our approach improves performance over previous merging strategies, we quickly encounter a performance plateau when attempting to route layers that are not locally adjacent. Ideally, we would like to combine the computation and knowledge of layers that are farther apart. However, we conjecture that the absence of a shared \textbf{communication} protocol limits our ability to design more sophisticated coordination between models when adapting to new tasks.


To characterize whether models have compatible representations, we measure the similarity between their learned representations \citep{morcos2018insights, raghu2017svcca, klabunde2023similarity, kornblith2019similarity}. Specifically, we employ centered kernel alignment (CKA) \citep{kornblith2019similarity} as a similarity measure. Kernels capture pairwise associations between datapoints in latent space, providing insights into the representational structure of models.

We present two key findings. First, layers that are farther apart tend to exhibit greater representational dissimilarity, which helps explain the performance plateau when attempting to route distant layers. Second, as we fine-tune models to specialize on sub-tasks, we observe a tradeoff between representational similarity and merging performance. Ideally, as individual models enhance their specializations, the collective should become more capable. However, it appears that our current methods of pretraining and fine-tuning sequential models are creating a representational bottleneck.

While we were able to improve the performance of merging via more complex routing and layer reuse, it still falls short compared to fine-tuning a pretrained model directly on the adaptation task. To address these concerns, we propose an alternative approach that circumvents the aforementioned representational challenges, where models are routed through their input and output spaces using a more sophisticated router.

==> old_intro.txt <==
This idea of an ecosystem is not new, and other works have proposed a similar vision that challenges the current paradigm of training single, monolithic models \citep{ferreira2024organizing, ha2022collective, raffel2023building}. In this work, we explore the necessary mechanisms to realize a more decentralized ecosystem of models as a new paradigm of focus. Such an ecosystem of models should be dynamic, allowing individuals to independently contribute specialized models, and flexible, whereby new approaches to solving a problem can be considered by exploring different models and arrangements, analogous to how a human organization tackles new challenges.

In the current paradigm, adding a new capability to a model typically involves fine-tuning, which poses the risk of catastrophic forgetting \citep{goodfellow2013empirical, zhai2023investigating, chen2018continual} and limits the sampling of diverse solutions due to the deterministic nature of gradient descent which does greedy local optimization \citep{venter2010review}. In a decentralized ecosystem, we can seamlessly introduce a specialized model to add new capabilities without compromising existing ones.

To realize this vision, we posit that the core components of such a collective should be: the existence of the right \textbf{specializations}, the ability to \textbf{coordinate} those specializations, and a protocol that allows these diverse specializations to \textbf{communicate}.

To this end, our work seeks to answer the question: 

\begin{tcolorbox}[colback=white,colframe=grey,boxrule=1pt]
Can we effectively merge models in their latent spaces to adapt to novel tasks? — thereby creating the mechanisms needed to achieve collective intelligence
\end{tcolorbox}


Recently model merging has proved to be an efficient way to combine the specializations of multiple models into one \citep{wortsman2022model, ilharco2022editing, matena2022merging, yadav2024ties, yu2024language}. Motivated by parameter efficiency, these methods are limited at scale due to having finite capacity in a single model. Therefore, we focus on an alternative approach through mixture of experts (MoE) style routing, where tokens are distributed to different sub-models, called ``experts'', and then aggregated \citep{ferreira2024organizing, fedus2022switch, shazeer2017outrageously, jiang2024mixtral}. Traditionally MoE models are used for efficient training from scratch, yet in ours and other work we employ the techniques of routing to combine separately finetuned models \citep{yadav2024survey, sukhbaatar2024branch, tang2024merging}. 

As trying to combine existing specialized models in latent space for adapting to new tasks is becoming a more attractive paradigm, there is a lack of work that understands when and how these models should combined. This is the core contribution of our work that we will now describe in two key parts. 

\textbf{Representations diverge during fine-tuning}, making the merging of models more challenging. Recent discussions have hypothesized that as models grow larger and are trained on more data, representations across models from different modalities will converge \citep{huh2024platonic, chen2024universaldimensionsvisualrepresentation}. However, when we fine-tune models on a specialized dataset to imbue a specific capability, we observe that representations diverge across models. Consequently, this divergence creates an incompatibility between the specialized models we wish to merge.

\textbf{We enhance MoE routing for merging} but still face challenges with layer-wise representational compatibility. Our findings indicate that MoE-style routing improves merging, and constructing more complex routing paths—where representations of adjacent layers are aggregated—further enhances merging performance. However, we observe a plateau in performance when attempting to route layers that are further apart, which correlates with increased divergence in representations for those layers \citep{zheng2024layer, jiang2024layer, lange2022neural}. This suggests that the representational incompatibility grows as the distance between layers increases, hindering effective merging.

--------------------------------------------

\section{Introduction} 
In the last few years, machine learning has seen an explosion of models trained for diverse tasks and data and made readily available on platforms such as Hugging Face.  
%we have a collection of models that users have fine-tuned for specific tasks. 
Given a new task, a question faced by practitioners is whether they can re-use and combine information across individual models in the existing repository or should they fine-tune a base foundation model for their application? 
%Instead of sharing the data used to train these models, imagine a scenario where only the models themselves are shared on a central platform, such as Hugging Face. This creates a vast, untapped resource. If we want to train a new model to incorporate a new capability—one that could benefit from the data and skills of the existing models in this pool—it would be ideal to combine these models rather than fine-tuning a base model \pulkit{What is a base model?} on a new dataset. 
\pulkit{Now hypothesize/posit why merging is preferred to fine-tuned .. Perhaps we can coin the term Collective Model Intelligence (CMI) and explain what it is. Then say the process of achieving CMI is model-merging}
Thus, we need a way to leverage and combine these models in a collective fashion, a process we refer to as \textit{model merging}.

The idea of collectively utilizing the intelligence of individual entities is commonplace in nature -- organisms often come together to form collectives—bee colonies, whale pods, and human societies. 
%are prime examples. 
Coordination between individuals (or models) with potentially specialized roles (or functions) %Individuals in these communities adopt specialized roles 
can enhance the capabilities of the whole\citep{seeley2009wisdom, sumpter2010collective}. 
%Specialization is an evolved phenomenon that solves complex problems by distributing cognitive and physical tasks across individuals \citep{seeley2009wisdom, sumpter2010collective}.
\pulkit{Give an example of joint problem -- bring in mathematician / biologist and then say for them to coordinate we need "compatible specialization"}
For two specialized entities to solve a joint problem, such as a mathematician and a biologist working together, they must share a common language. No matter how skilled the mathematician and biologist are in their respective disciplines, if one speaks only Hindi and the other speaks only German, their collaboration will be limited. Therefore, we need entities that are both specialized \textbf{and} capable of communicating in a common language. This is the essence of \textit{compatible specialization}.

\pulkit{In this paper we investigate state-of-the-art methods for model-merging from the lens of compatible specialization and find that current approaches can't effectively .... }
One general approach to this has been representation-based averaging \pulkit{Can we explain this? One way to merge models is to combine the feature representations of the input predicted by different models -- we refer to this as representation-based averaging or feature averaging}. This includes techniques such as parameter averaging or learning additional functions, called routers, that compute a weighted average of the individual model outputs \pulkit{add references to both these styles of work}. 
%weight the activations of different models based on the input. 
However, we argue that any form of latent representation averaging is fundamentally limited due to a challenge we term: \textit{compatible specialization}.


We demonstrate how latent space representation averaging methods \pulkit{need to define this} fail to achieve compatible specialization in two key ways:

\textbf{1. Representations diverge during fine-tuning.} Fine-tuning models on specialized datasets introduces divergence in their \pulkit{can we use the term feature instead of latent?} latent representations, which makes model merging more challenging. We observe a \textit{tradeoff} between compatibility and specialization: some level of specialization \pulkit{agreed with ZW's comments} is needed but too much leads to incompatibility in representations preventing effective merging. 

\textbf{2. Layers become representationally incompatible.} 
\pulkit{Need to explain what does it mean to combine layers -- e.g., To merge knowledge between models instead of simply averaging the features in a layer-wise fashion, an alternative is to treat individual layers across models as a set of functions that can be rewired to construct new models that effectively compose capabilities of existing models. Such rewiring can be performed by training a ``router" function that predicts ..... However we find that .... }Efforts to improve merging by constructing more complex ways of averaging representations across layers have shown some improvements. However, we observe diminishing returns when attempting to route layers that are further apart. This is correlated with increased representational divergence between layers, further complicating the merging process \citep{zheng2024layer, jiang2024layer, lange2022neural}.

In essence, for model merging to be effective, the models must not only be specialized but also aligned in their representations, particularly across layers. This need for representational compatibility \pulkit{We are not arguing for representation compatibility -- we are saying fundamentally representations can't be compatible and therefore there need to be a new way in which one thinks about model merging -- not as representational averaging but as a way in which models can communicate their inputs/outputs -- just like humans communicate through language to collaborate instead of averaging intermediate computations across human brains} mirrors the necessity of shared communication in natural systems, underscoring the importance of developing methods that encourage compatible specialization within the merging process. To this end we propose an future direction that can ensure \textit{compatible specialization} as our position.

We organize our paper in the following manner. \pulkit{Good intros don't require a paragraph on paper organization https://www.cs.cmu.edu/~jrs/sins.html}

\begin{itemize}
    \item In Section \ref{Sec: rep over time}, we demonstrate how representational compatibility degrades over time during fine-tuning, affecting the effectiveness of model merging.
    \item In Section \ref{Sec: Routing}, we introduce a novel set of routing strategies that capacity for model merging, improving adaptability and task performance.
    \item In Section \ref{Sec: Routing}, we show that a performance plateau for routing exists due to layer-wise representational incompatibility. 
    \item In Section \ref{sec:position}, we argue for an alternative approach to routing models based on the limiations we observed.
\end{itemize}
